Looking for (Genomic) Needles in a Haystack: Sparsity-Driven Search for Identifying Correlated Genetic Mutations in Cancer

Cancer typically arises not from a single genetic mutation (i.e., hit) but from multi-hit combinations that accumulate within cells. However, enumerating multi-hit combinations becomes exponentially more expensive computationally as the number of candidate hit gene combinations grow, i.e. on the order of 20,000 choose h, where 20,000 is the number of genes in the human genome and h is the number of hits. To address this challenge, we present an algorithmic framework, called Pruned Depth-First Search (P-DFS) that leverages the high sparsity in tumor mutation data to prune large portions of the search space. Specifically, P-DFS (the main contribution of this paper) - a pruning technique that exploits sparsity to drastically reduce the otherwise exponential h-hit search space for candidate combinations used by Weighted Set Cover - which is grounded in a depth-first search backtracking technique, prunes infeasible gene subsets early, while a weighted set cover formulation systematically scores and selects the most discriminative combinations. By intertwining these ideas with optimized bitwise operations and a scalable distributed algorithm on high-performance computing clusters, our algorithm can achieve approximately 90 - 98% reduction in visited combinations for 4-hits, and roughly a 183x speedup over the exhaustive set cover approach(which is algorithmically NP-complete) measured on 147,456 ranks. In doing so, our method can feasibly handle four-hit and even higher-order gene hits, achieving both speed and resource efficiency.

==> figs/coverage_summary_wide_test.csv <==
Cancer,Tumor_Covered,Tumor_Total,Normal_Covered,Normal_Total,Sensitivity,Specificity
OV_2hit,102,107,3,83,0.9532710280373832,0.963855421686747
SKCM_3hit,106,118,7,83,0.8983050847457628,0.9156626506024096
BRCA_3hit,257,262,13,83,0.9809160305343512,0.8433734939759037
UCEC_2hit,131,136,5,83,0.9632352941176471,0.9397590361445783
BLCA_4hit,88,103,16,83,0.8543689320388349,0.8072289156626506
COAD_3hit,97,109,8,83,0.8899082568807339,0.9036144578313253
GBM_2hit,95,99,1,83,0.9595959595959596,0.9879518072289156
BLCA_2hit,88,103,6,83,0.8543689320388349,0.927710843373494
BLCA_3hit,89,103,12,83,0.8640776699029126,0.8554216867469879
LUAD_3hit,124,143,14,83,0.8671328671328671,0.8313253012048193
KIRC_3hit,92,97,8,83,0.9484536082474226,0.9036144578313253
HNSC_4hit,113,128,14,83,0.8828125,0.8313253012048193


==> figs/coverage_summary_wide_training.csv <==
Cancer,Tumor_Covered,Tumor_Total,Normal_Covered,Normal_Total,Sensitivity,Specificity
UCEC_2hit,406,406,8,248,1.0,0.967741935483871
KIRC_3hit,288,288,1,248,1.0,0.9959677419354839
HNSC_4hit,382,382,0,248,1.0,1.0
SKCM_3hit,352,352,0,248,1.0,1.0
BLCA_3hit,309,309,0,248,1.0,1.0
BLCA_4hit,309,309,0,248,1.0,1.0
LUAD_3hit,426,426,0,248,1.0,1.0
OV_2hit,319,319,2,248,1.0,0.9919354838709677
COAD_3hit,325,325,4,248,1.0,0.9838709677419355
GBM_2hit,297,297,0,248,1.0,1.0
BLCA_2hit,309,309,0,248,1.0,1.0
BRCA_3hit,786,786,8,248,1.0,0.967741935483871

